Interplay of critical Casimir and dispersion forces

Using general scaling arguments combined with mean-field theory we investigate the critical ($T \simeq T_c$) and off-critical ($T\ne T_c$) behavior of the Casimir forces in fluid films of thickness $L$ governed by dispersion forces and exposed to long-ranged substrate potentials which are taken to be equal on both sides of the film. We study the resulting effective force acting on the confining substrates as a function of $T$ and of the chemical potential $\mu$. We find that the total force is attractive both below and above $T_c$. If, however, the direct substrate-substrate contribution is subtracted, the force is repulsive everywhere except near the bulk critical point $(T_c,\mu_c)$, where critical density fluctuations arise, or except at low temperatures and $(L/a) (\beta\Delta \mu) =O(1)$, with $\Delta \mu=\mu-\mu_c <0$ and $a$ the characteristic distance between the molecules of the fluid, i.e., in the capillary condensation regime. While near the critical point the maximal amplitude of the attractive force if of order of $L^{-d}$ in the capillary condensation regime the force is much stronger with maximal amplitude decaying as $L^{-1}$. Essential deviations from the standard finite-size scaling behavior are observed within the finite-size critical region $L/\xi=O(1)$ for films with thicknesses $L \lesssim L_{\rm crit}$, where $L_{\rm crit}=\xi_0^\pm (16 |s|)^{\nu/\beta}$, with $\nu$ and $\beta$ as the standard bulk critical exponents and with $s=O(1)$ as the dimensionless parameter that characterizes the relative strength of the long-ranged tail of the substrate-fluid over the fluid-fluid interaction. We present the modified finite-size scaling pertinent for such a case and analyze in detail the finite-size behavior in this region.

==> abstract.txt <==
Using general scaling arguments combined with mean-field theory we investigate the critical ($T \simeq T_c$) and off-critical ($T\ne T_c$) behavior of the Casimir forces in fluid films  of thickness $L$ governed by dispersion forces and exposed to long-ranged substrate potentials which are taken to be equal on both sides of the film. We study the resulting effective force acting on the
confining substrates as a function of $T$ and of the chemical potential $\mu$. We find that the total force is attractive both below and above $T_c$. If, however, the direct substrate-substrate contribution is subtracted, the force is repulsive everywhere except near the bulk critical point $(T_c,\mu_c)$, where  critical density fluctuations arise, or  except at low temperatures and $(L/a) (\beta\Delta \mu) =O(1)$, with $\Delta \mu=\mu-\mu_c <0$ and $a$ the
characteristic distance between the molecules of the fluid, i.e., in the capillary condensation regime. While near the critical point the maximal amplitude of the attractive force if of order of $L^{-d}$ in the capillary condensation regime the force is much stronger with maximal amplitude decaying  as $L^{-1}$.   Essential deviations from the standard finite-size scaling behavior are observed also within the finite-size critical region $L/\xi=O(1)$ for films with thicknesses $L \lesssim L_{\rm crit}$, where $L_{\rm crit}=\xi_0^\pm (16 |s|)^{\nu/\beta}$, with $\nu$ and $\beta$ as the standard bulk critical exponents and with $s=O(1)$ as the dimensionless parameter that characterizes the relative strength of the long-ranged tail of the substrate-fluid over the fluid-fluid interaction. We present the modified finite-size scaling pertinent for such a case and analyze in detail the finite-size behavior in this region.  
